UFOMap: An Efficient Probabilistic 3D Mapping Framework That Embraces the Unknown

3D models are an essential part of many robotic applications. In applications where the environment is unknown a-priori, or where only a part of the environment is known, it is important that the 3D model can handle the unknown space efficiently. Path planning, exploration, and reconstruction all fall into this category. In this paper we present an extension to OctoMap which we call UFOMap. UFOMap uses an explicit representation of all three states in the map, i.e., occupied, free, and unknown. This gives, surprisingly, a more memory efficient representation. Furthermore, we provide methods that allow for significantly faster insertions into the octree. This enables real-time colored volumetric mapping at high resolution (below 1 cm). UFOMap is contributed as a C++ library that can be used standalone but is also integrated into ROS.

==> data/octomap_exploration.csv <==
time coverage
0 118.862
0.163 121.328
1 122.262
2 138.94
3.032 183.022
4.038 204.845
5.068 219.574
6.079 227.734
7.101 234.775
8.043 244.478
9.005 245.248
10.028 263.803
11.079 316.121
12.054 336.122
13.075 340.55
14.106 342.434
15.096 345.346
16.041 347.505
17.203 347.754
18 347.783
19.038 347.972
20.325 348.099
21.014 348.152
22.021 381.702
23.027 452.719
24.126 532.165
25.054 576.385
26.149 606.368
27.018 628.003
28.101 648.741
29.011 649.261
30.048 648.36
31.041 685.404
32.12 727.237
33.12 763.449
34.023 817.631
35.134 843.645
36.139 852.378
37.105 854.462
38.109 855.507
39.003 855.74
40.149 856.15
41.138 884.06
42.074 910.336
43.038 948.183
44.026 1004.76
45.148 1022.53
46.059 1026.91
47.115 1043.5
48.047 1072.75
49.327 1072.89
50.17 1079.07
51.017 1117.1
52.026 1177.13
53.016 1254.1
54.309 1307.02
55.263 1337.13
56.044 1343.8
57.152 1344
58.004 1344.04
59.072 1344.05
60.102 1344.05
61.191 1345.54
62.065 1394.66
63.109 1507.61
64.027 1561.05
65.059 1588.75
66.013 1605.66
67.233 1607.57
68.137 1607.63
69.053 1607.64
70.059 1607.82
71.069 1608.81
72.093 1642.19
73.137 1742.88
74.3 1849.38
75.032 1910.67
76.447 1942.52
77.065 1955.03
78.12 1959.57
79.051 1960.11
80.019 1960.13
81.036 1960.14
82.054 1960.15
83.005 1960.15
84.044 1962.8
85.147 2040.43
86.387 2161.37
87.034 2262.76
88.099 2307.79
89.025 2319.49
90.109 2323.26
91.02 2326.44
92.263 2327.6
93.25 2328.24
94.4 2328.79
95.003 2328.87
96.104 2329.06
97.005 2329.27
98.116 2329.66
99.148 2330.95
100.134 2370.92
101.054 2449.89
102.05 2584.13
103.038 2659.01
104.037 2684.61
105.02 2708.65
106.164 2721.56
107.046 2723.36
108.101 2723.64
109.04 2723.68
110.073 2723.82
111.017 2724.02
112.002 2747.63
113.065 2809.77
114.419 2870.12
115.368 2892.47
116.028 2913.65
117.372 2925.18
118.036 2928.68
119.022 2928.73
120.092 2928.84
121.458 2928.84
122.211 2929.03
123.015 2929.25
124.096 2929.65
125.037 2930.99
126.31 2931.25
127.137 2956.42
128.137 2980.74
129.055 2997.62
130.014 3025.75
131.14 3043.61
132.147 3111.91
133.223 3184.02
134.237 3219.53
135.102 3238.66
136.337 3250.51
137.168 3261.17
138.21 3265.24
139.268 3265.79
140.028 3265.97
141.042 3266.3
142.018 3267.07
143.018 3268.08
144.077 3269.06
145.056 3307.78
146.081 3360.08
147.103 3406.54
148.056 3420.14
149.124 3424.44
150.034 3430.15
151.206 3431.1
152.045 3431.16
153.208 3431.17
154.094 3431.28
155.093 3431.28
156.116 3431.28
157.123 3454.88
158.19 3528.65
159.165 3575.56
160.315 3594.72
161.131 3611.54
162.151 3613.95
163.114 3614.06
164.206 3614.08
165.01 3614.09
166.168 3614.1
167.139 3614.11
168 3614.11
169.248 3614.11
170.013 3614.11
171.219 3622.39
172.227 3695.33
173.624 3760.89
174.101 3808.65
175 3863.72
176.135 3961.45
177.164 4009.11
178.044 4045.95
179.123 4064.28
180.122 4068.34
181.082 4068.94
182.179 4068.95
183.097 4068.95
184.29 4068.95
185.12 4068.95
186.296 4068.97
187.062 4068.97
188.029 4068.99
189.016 4068.99
190.343 4069
191.017 4069
192.289 4069
193.135 4069
194.157 4069.11
195.256 4069.12
196.044 4088.51
197.007 4110.37
198.127 4144.98
199.24 4161.66
200.06 4167.07
201.065 4174.48
202.04 4185.84
203.163 4191.98
204.093 4199.6
205.137 4200.22
206.047 4201.54
207.026 4209.85
208.229 4243.09
209.27 4321.73
210.011 4383.22
211.022 4421.17
212.219 4460.05
213.145 4496.19
214.036 4499.1
215.086 4499.36
216.01 4499.37
217.203 4499.37
218.178 4499.44
219.004 4499.46
220.294 4504.23
221.322 4546.06
222.098 4662.26
223.114 4724.36
224.418 4754.14
225.219 4796.84
226.052 4804.89
227.005 4805.2
228.011 4805.28
229.039 4805.47
230.217 4805.5
231.1 4805.55
232.086 4805.64
233.253 4805.83
234.129 4838.05
235.164 4914.21
236.003 4998.29
237.045 5031.87
238.005 5055.38
239.007 5061.51
240.11 5061.72
241.089 5062.17
242.244 5062.48
243.044 5062.83
244.229 5085.07
245.137 5168.04
246.31 5262.09
247.381 5309.39
248.042 5349.32
249.298 5359.96
250.163 5361.57
251.055 5362.54
252.314 5363.6
253.156 5363.76
254.026 5364.68
255.316 5364.87
256.053 5365.08
257.177 5406.24
258.032 5459.36
259.056 5524.73
260.069 5604.13
261.156 5659.09
262.001 5687.77
263.194 5729.56
264.219 5745.58
265.241 5745.95
266.081 5746.07
267.311 5746.18
268.088 5746.25
269.146 5746.49
270.149 5746.83
271.465 5747.04
272.032 5747.06
273.147 5792.63
274.265 5861.1
275.038 5907.88
276.425 5944.28
277.617 5997.38
278.145 6088.52
279.008 6152.29
280.197 6177.5
281.146 6193.31
282.264 6195.69
283.151 6196.63
284.228 6196.99
285.207 6197.03
286.073 6197.31
287.206 6197.32
288.041 6207.36
289.012 6293.28
290.02 6407.6
291.2 6493.94
292.006 6553.12
293 6583.64
294.138 6588.6
295.213 6588.87
296.049 6588.9
297.096 6588.91
298.059 6588.92
299.249 6588.92
300.234 6588.93
301.214 6588.93
302.33 6588.94
303.739 6656.97
304.345 6744.92
305.345 6865.84
306.118 6965.53
307.008 7002.19
308.44 7020.57
309.255 7031.39
310.144 7032.29
311.063 7032.41
312.003 7032.44
313.032 7032.5
314.135 7032.5
315.219 7032.51
316.109 7032.51
317.185 7032.53
318.008 7032.55
319.388 7032.56
320.007 7032.57
321.066 7032.57
322.081 7032.58
323.055 7032.59
324.023 7032.63
325.032 7032.67
326.136 7032.67
327.285 7054.55
328.013 7074.2
329.004 7100.55
330.484 7165.54
331.066 7251.23
332.247 7336.92
333.033 7384.7
334.188 7408.73
335.002 7436.79
336.043 7449.39
337.039 7466.85
338.064 7469.26
339.019 7470.48
340.28 7473.86
341.055 7474.4
342.171 7475.38
343.03 7477.52
344.106 7493.08
345.119 7527.76
346.031 7631.02
347.275 7718.3
348.052 7763.79
349.054 7800.64
350.206 7825.63
351.264 7829.46
352.071 7831.17
353.216 7831.34
354.086 7831.46
355.222 7831.72
356.016 7831.77
357.057 7834.51
358.01 7894.74
359.148 7955.28
360.115 7984.01
361.35 8002.81
362.217 8006.8
363.307 8007.03
364.443 8007.05
365.019 8007.12
366.137 8007.13
367.093 8007.13
368.161 8009.91
369.043 8109.74
370.235 8174.01
371.146 8206.5
372.058 8230.5
373.076 8232.96
374.032 8233.52
375.132 8233.77
376.077 8233.79
377.181 8233.82
378.292 8233.84
379.331 8233.87
380.233 8237.75
381.087 8330.38
382.252 8436.09
383.048 8543.72
384.091 8594.12
385.022 8635.04
386.118 8648.45
387.207 8648.9
388.276 8649.04
389.131 8649.28
390.233 8649.32
391.292 8649.35
392.005 8649.38
393.107 8649.42
394.06 8652.5
395.107 8716.32
396.081 8839.14
397.219 8923.19
398.164 8968.26
399.012 8989.22
400 9003.88
401.221 9005.78
402.016 9005.93
403.012 9005.97
404.106 9005.99
405.103 9005.99
406.267 9006.07
407.191 9006.05
408.17 9006.05
409.103 9006.08
410.292 9006.15
411.001 9006.17
412.069 9019.08
413.047 9075.23
414.04 9174.05
415.001 9237.84
416.212 9266.45
417.046 9278.6
418.022 9283.35
419.163 9284.19
420.014 9285.38
421.045 9285.92
422.033 9286.45
423.049 9286.64
424.203 9286.68
425.098 9286.73
426.024 9291.9
427.036 9362.58
428.042 9438.81
429.27 9501.2
430.11 9523.41
431.141 9540.59
432.019 9548.11
433.241 9549.6
434.283 9550.05
435.041 9550.65
436.502 9550.73
437.243 9550.91
438.002 9551.36
439.301 9551.46
440.131 9551.59
441.273 9551.67
442.082 9551.67
443.149 9573.76
444.186 9656.15
445.331 9789.18
446.398 9839.48
447.284 9896.85
448.197 9925.59
449.07 9934.52
450.044 9935.79
451.346 9935.81
452.356 9935.84
453.1 9935.89
454.074 9935.89
455.285 9935.89
456.075 9935.89
457.153 9935.89
458.875 9935.89
459.153 9935.89
460.118 9941.29
461.076 10009
462.032 10132.4
463.09 10242.9
464.007 10303.2
465.198 10322.7
466.019 10332.2
467.015 10346.5
468.053 10347.4
469.001 10347.5
470.157 10347.5
471.266 10347.7
472.144 10347.9
473.237 10348.4
474.018 10348.8
475.08 10374
476.038 10471.1
477.081 10589.7
478.156 10664.1
479.228 10715
480.168 10755.8
481.052 10771.9
482.08 10772.1
483.187 10772.1
484.019 10772.1
485.317 10772.2
486.103 10772.2
487.006 10774.2
488.119 10844.7
489.549 10947.6
490.002 11028
491.019 11065.3
492.414 11096.5
493.173 11106.1
494.053 11106.7
495.04 11107.2
496.02 11107.2
497.014 11107.3
498.162 11107.5
499.014 11107.8
500.313 11107.9
501.003 11108.6
502.06 11108.9
503.139 11129.5
504.044 11170
505.079 11190.3
506.086 11201.7
507.072 11233.7
508.382 11303.7
509.139 11381.9
510.299 11443.9
511.132 11479
512.032 11498.1
513.001 11499.5
514.126 11499.9
515.124 11499.9
516.057 11499.9
517.297 11500
518.416 11501.9
519.009 11539.2
520.122 11635.5
521.078 11668.8
522.024 11681.1
523.269 11689
524.042 11691
525.095 11691.4
526.005 11691.5
527.255 11691.6
528.084 11691.6
529.032 11696.5
530.07 11720.2
531.122 11800.9
532.01 11843.7
533.105 11873.9
534.045 11879.7
535.105 11889.4
536.05 11889.5
537.018 11889.5
538.036 11889.6
539.047 11889.6
540.076 11889.6
541.191 11889.6
542.01 11889.6
543.074 11889.6
544.088 11889.6
545.103 11889.6
546.032 11902.1
547 11918.7
548.116 11936.8
549.022 11947.6
550.002 11960.8
551.003 11980.1
552.04 11996
553.004 12027.1
554.003 12056.5
555.046 12073.9
556.076 12080.8
557.068 12081.2
558.102 12098.3
559.045 12140.3
560.01 12167.6
561.353 12178.8
562.005 12179.9
563.065 12180.6
564.055 12185.5
565.015 12190.5
566.222 12195.8
567.141 12196.8
568.033 12196.9
569.056 12196.9
570.012 12196.9
571.065 12196.9
572.073 12197
573.051 12197
574.015 12197
575.049 12206.7
576.141 12207.2
577.004 12207.3
578.077 12207.3
579.014 12207.3
580.057 12228.9
581.109 12273
582.277 12326.7
583.043 12338.9
584.302 12343.6
585.063 12343.8
586.196 12344.2
587.015 12344.4
588.006 12344.5
589.026 12396.6
590.111 12459.6
591.173 12521.2
592.031 12551.8
593.037 12564.5
594.16 12577.5
595.048 12579.8
596.317 12579.8
597.035 12579.8
598.098 12579.8
599.063 12593.1
600.042 12628.6
601.145 12671.7
602.051 12696.3
603.036 12712
604.045 12724.4
605.041 12729.5
606.042 12729.5
607.101 12730.6
608.002 12730.6
609.078 12731.4
610.057 12766
611.077 12825.1
612.006 12900
613.238 12919.8
614.127 12929
615.177 12930
616.117 12932.4
617.046 12933
618.01 12933
619.034 12936.1
620.01 12976.8
621.125 13026
622.083 13052.9
623.087 13062.9
624.165 13069.4
625.03 13071.3
626.087 13071.7
627.138 13072
628.055 13076.5
629.005 13082.8
630.068 13099.2
631.033 13120.8
632.007 13120.8
633.061 13121.9
634.117 13121.9
635.044 13125.8
636.05 13130.9
637.076 13137.2
638.039 13137.2
639.023 13139.5
640.016 13149.1
641.017 13153.4
642.005 13190.6
643.203 13216.4
644.147 13220.2
645.002 13220.7
646.033 13230.5
647.001 13253.9
648.06 13254.7
649.054 13255.1
650.216 13255.2
651.037 13257
652.002 13272.7
653.012 13299.7
654.089 13337.8
655.095 13359.3
656.003 13385.4
657.115 13397.3
658.044 13398.3
659.008 13398.4
660.044 13398.5
661.348 13398.5
662.143 13398.5
663.11 13398.6
664.017 13400.3
665.169 13410.8
666.104 13491
667.013 13556.5
668.003 13610.9
669.065 13648
670.051 13667.7
671.332 13675
672.245 13675.4
673.027 13675.5
674.027 13675.5
675.003 13675.5
676.116 13675.5
677.091 13675.6
678.009 13675.7
679.038 13675.7
680.081 13676.6
681.198 13720.9
682.017 13776.4
683.004 13801.7
684.024 13818.1
685.03 13832.7
686.031 13833.3
687.021 13833.4
688.005 13833.4
689.003 13833.4
690.095 13833.4
691.086 13833.4
692.015 13833.4
693.026 13842.2
694.116 13901.3
695.021 13956.5
696.195 14028.6
697.017 14056.2
698.182 14080.5
699.199 14095.9
700.014 14097.3
701.019 14097.5
702.102 14098
703.001 14098.1
704.013 14098.1
705.079 14098.1
706.157 14102.8
707.114 14151
708.162 14212
709.01 14239.8
710.014 14261.3
711.205 14274.2
712.113 14274.4
713.002 14274.5
714.016 14275.7
715.069 14275.8
716.037 14275.8
717.01 14275.8
718.048 14299
719.162 14333.3
720.051 14362.8
721.069 14381.5
722.04 14395.4
723.056 14398.4
724.024 14398.8
725.062 14399.2
726.02 14400.9
727.096 14402.2
728.426 14402.8
729.036 14403.8
730.084 14445.5
731.079 14492.6
732.088 14518.6
733.028 14536.9
734.016 14540.4
735.022 14540.7
736.028 14541.4
737.024 14541.7
738.018 14541.7
739.082 14541.7
740.03 14541.8
741.069 14552.1
742.116 14616
743.03 14682.9
744.046 14707.8
745.044 14719.5
746.016 14728.5
747.179 14728.7
748.001 14728.8
749.009 14728.7
750.151 14728.7
751.244 14728.7
752.093 14728.7
753.058 14728.7
754.003 14728.7
755.117 14729
756.009 14729.8
757.025 14730.2
758.038 14730.2
759.024 14730.2
760.051 14730.2
761.046 14730.2
762.026 14730.6
763.022 14740.5
764.108 14758.2
765.065 14773.9
766.061 14794.4
767.005 14805.7
768.135 14810.5
769.03 14817.3
770.214 14826
771.139 14831.9
772.058 14839.6
773.021 14847.9
774.046 14865
775.29 14869.4
776.054 14872.4
777.013 14900.1
778.08 14935.5
779.025 14946.2
780.133 14955.2
781.051 14966.2
782.061 14969.6
783.036 14969.8
784.117 14970.7
785.016 14971.2
786.085 14971.4
787.028 14971.9
788.224 14972.4
789.135 14972.8
790.036 14974.2
791.064 14974.2
792.086 14974.3
793.075 15022.6
794.2 15057.6
795.003 15069
796.032 15083.6
797.059 15089
798.064 15090.9
799.019 15134.2
800.082 15142.7
801.175 15153.2
802.265 15178.7
803.039 15231.6
804.041 15252.6
805.032 15261
806.522 15265.2
807.05 15265.4
808.038 15265.4
809.063 15265.5
810.023 15265.5
811.166 15265.6
812.044 15265.7
813.035 15265.7
814.107 15269.5
815.074 15279.5
816.009 15304.9
817.066 15333.1
818.018 15356.6
819.062 15374.8
820.031 15382.4
821.056 15390.8
822.068 15408.6
823.049 15418.1
824.007 15428
825.124 15429.4
826.017 15429.9
827.071 15430.3
828.017 15430.3
829.049 15430.3
830.064 15430.3
831.07 15430.5
832.006 15436.2
833.027 15474.2
834.051 15544.8
835.046 15588.4
836.006 15609.8
837.027 15616.5
838.025 15617.7
839.226 15617.7
840.006 15617.7
841.081 15617.7
842.031 15617.7
843.145 15617.8
844.015 15624.9
845.137 15632.7
846.125 15658.1
847.236 15673.1
848.219 15674.8
849.027 15690.2
850.011 15724.4
851.075 15733.3
852.104 15753.9
853.289 15774.9
854.089 15776
855.089 15776.4
856.022 15776.5
857.07 15776.5
858.004 15776.5
859.193 15794.4
860.264 15818.6
861.097 15835.9
862.016 15850.5
863.02 15854.7
864.349 15854.9
865.273 15855.1
866.039 15855.1
867.023 15855.1
868.162 15855.1
869.03 15864.1
870.075 15907.9
871.329 15953.5
872.182 15986.2
873.119 15997.8
874.311 16006.3
875.032 16007.4
876.094 16007.6
877.022 16007.7
878.079 16007.7
879.22 16007.8
880.134 16007.8
881.064 16019.4
882.007 16021.6
883.054 16023.3
884.075 16069.4
885.085 16113
886.257 16129.6
887.235 16141.1
888.118 16143.8
889.132 16144
890.029 16144
891.163 16144
892.067 16144
893.074 16144.1
894.007 16144.1

==> data/ufomap_exploration.csv <==
time coverage
0 120.054
0.136 122.171
1.001 123.089
2.001 146.428
3.001 199.971
4.001 219.333
5.028 230.154
6.037 231.653
7.028 238.359
8.026 289.731
9.035 312.877
10.007 323.744
11.001 335.036
12.024 341.754
13.01 385.413
14.007 452.42
15.019 539.611
16.025 587.555
17.003 610.193
18.023 633.401
19.016 661.651
20.009 672.465
21.014 680.776
22.015 717.578
23.001 789.909
24.025 833.544
25.03 860.672
26.011 926.908
27.001 997.237
28.024 1037.94
29.028 1087.17
30.001 1101.41
31.027 1158.82
32.006 1177.53
33.023 1183.62
34.001 1200.04
35.012 1257.52
36.007 1309.15
37.021 1405.13
38.017 1457.87
39.014 1498.69
40.018 1536.5
41.023 1612.11
42.013 1675.54
43.056 1712.05
44.106 1737.81
45.013 1795.9
46.056 1881.56
47.003 1932.64
48.043 1959.21
49.025 1963.38
50.018 2001.36
51.056 2067.53
52.012 2091.89
53.031 2101.41
54.013 2126.85
55.004 2178.42
56.004 2261.45
57.004 2294.34
58.01 2325.94
59.003 2399.57
60.022 2513.64
61.041 2570.03
62.011 2598.61
63.025 2659.93
64.009 2771.51
65.001 2837.6
66.009 2865.81
67.076 2903.38
68.016 2989.19
69.02 3086.91
70.007 3160.31
71.03 3196.58
72.022 3242.56
73.015 3273.97
74.019 3355.03
75.034 3473.46
76.004 3555.12
77.022 3617.11
78.115 3670.3
79.014 3751.45
80.018 3916.41
81.005 4029.28
82.049 4060.63
83.064 4096.79
84.01 4158.47
85.001 4177.24
86.018 4222.75
87.022 4312.33
88.038 4381.09
89.015 4435.85
90.002 4470.1
91.004 4493.26
92.002 4514.97
93.008 4567.83
94.004 4683.66
95.009 4767.27
96.014 4801.56
97.048 4849.69
98.019 4971.13
99.003 5048.93
100.034 5118.82
101.039 5138.16
102.018 5175.63
103.01 5193.42
104.056 5204.85
105.028 5222.01
106.009 5257.75
107.005 5298.35
108.005 5382.35
109.016 5473.69
110.015 5530.59
111.007 5560.68
112.021 5566.95
113.033 5568.92
114.004 5571.92
115.023 5576
116.044 5653.4
117.005 5769.55
118.01 5815.4
119.007 5835.49
120.009 5873.55
121.04 5956.38
122.001 6097.02
123.011 6152.23
124.01 6188.72
125.028 6276.99
126.014 6377.74
127.018 6468.78
128.037 6512.37
129.002 6561.71
130.035 6603.29
131.018 6630.05
132.003 6663.94
133.017 6732.76
134.011 6832.83
135.017 6856.19
136.012 6884.24
137.036 6919.7
138.038 6939.38
139.055 6947.87
140.038 6958.19
141.002 6981.81
142.027 6991.85
143.005 7041.29
144.004 7144.51
145.005 7254.88
146.014 7304.38
147.046 7336.63
148.02 7411.17
149.026 7512.05
150.05 7625.03
151.028 7712.38
152.03 7749.21
153.028 7767.13
154.033 7793.61
155.007 7864.54
156.002 7939.3
157.017 7970.21
158.031 7988.39
159.014 7998.86
160.037 8011.51
161.068 8026.97
162.031 8033.03
163.001 8052.06
164.004 8060.52
165.038 8114.91
166.009 8176.14
167.041 8220.69
168.005 8230.34
169.004 8239.29
170.017 8240.43
171.009 8246.56
172.016 8251.81
173.021 8265.14
174.003 8309.16
175.013 8352.95
176.014 8382.62
177.025 8404.08
178.03 8412.45
179.014 8420.2
180.036 8469.4
181.021 8524.52
182.014 8546.61
183.025 8553.31
184.014 8567.41
185.014 8593.53
186.013 8614.27
187.006 8660.77
188.007 8756.43
189.008 8827.44
190.086 8880.01
191.025 8904.29
192.017 8914.66
193.007 8952.77
194.045 8991.71
195.044 9035.32
196.006 9068.08
197.024 9088.7
198.013 9103.11
199.03 9150.58
200.037 9218.49
201.036 9277.16
202.036 9315.78
203.01 9341.7
204.004 9348.93
205.012 9362.51
206.002 9435.85
207.013 9469.34
208.014 9498.3
209.004 9519.26
210.002 9529.24
211.018 9533.06
212.004 9566.1
213.003 9599.52
214.011 9621.85
215.024 9646.6
216.006 9656.3
217.005 9659.84
218.02 9661.5
219.038 9661.78
220.035 9661.84
221.007 9673.1
222.014 9731.21
223.012 9739.57
224.021 9750.65
225.011 9780.47
226.002 9796.57
227.022 9807.02
228.007 9808.45
229.006 9808.95
230.016 9809.16
231.03 9809.34
232.024 9834.63
233.005 9867.93
234.007 9888.99
235.001 9904.43
236.018 9935.1
237.013 9944.53
238.017 9958.4
239.012 9989.16
240.009 10006.8
241.017 10019.4
242.007 10043.5
243.007 10088.3
244.021 10106.1
245.038 10122.6
246.049 10130.3
247.022 10153.9
248.013 10167.2
249.006 10172.8
250.023 10173.1
251.021 10173.1
252.014 10181.8
253.021 10191.6
254.006 10199.6
255.017 10205.5
256.025 10210.8
257.014 10225.2
258.002 10266.8
259.002 10304.5
260.001 10324.5
261.032 10353.4
262.013 10357.8
263.022 10375.5
264.012 10387.2
265.031 10407.8
266.013 10427.9
267.007 10464.2
268.036 10543.1
269.024 10608.1
270.011 10644.5
271.027 10692.7
272.036 10806.6
273.013 10866.7
274.003 10908.9
275.002 10963.1
276.017 11075
277.032 11144.8
278.003 11187.5
279.004 11217.4
280.004 11298.1
281.019 11451.7
282.027 11520.8
283.022 11559.7
284.015 11584.8
285.043 11594.9
286.02 11610.8
287.016 11640.7
288.011 11760.8
289.002 11849.3
290.047 11898.3
291.026 11959.8
292.002 12051
293.002 12184.5
294.03 12294.9
295.042 12371.4
296.01 12415.3
297.004 12450.9
298.012 12461.4
299.042 12568.3
300.021 12662.8
301.007 12693.8
302.035 12746.9
303.046 12828.9
304.026 12895.2
305.024 12948.6
306.03 13017.9
307.039 13072.2
308.007 13125.7
309.008 13174.4
310.027 13283.6
311.041 13361.7
312.021 13418.8
313.012 13448.8
314.001 13539.9
315.017 13614.3
316.019 13656.5
317.003 13701.7
318.007 13789.1
319.054 13894.8
320.021 13943.4
321.002 13959.6
322.017 13967.9
323.03 14023
324.008 14108.5
325.019 14157.2
326.004 14183.6
327.035 14201.6
328.031 14233.5
329.004 14264.6
330.012 14322
331.018 14348.1
332.02 14411.8
333.003 14493.8
334.003 14509
335.005 14510.4
336.04 14512.2
337.02 14524.6
338.021 14529
339.004 14531.6
340.011 14533.1
341.001 14539.5
342.012 14554.2
343.008 14600
344.01 14656.8
345.008 14696.6
346.003 14726.4
347.037 14739.3
348.051 14749.3
349.011 14767.5
350.004 14781.7
351.009 14789.3
352.019 14797.8
353.043 14801.2
354.005 14842.8
355.029 14883.2
356.017 14893.2
357.043 14897.2
358.002 14900.9
359.025 14914.6
360.033 14930.1
361.032 14942.8
362.042 14945.6
363.064 14946.5
364.106 14952.5
365.016 14962.4
366.025 14994.1
367.018 15057.7
368.019 15104.5
369.031 15117.9
370.03 15122.8
371.025 15115.2
372.035 15117.5
373.007 15121
374.002 15173.9
375.04 15198.5
376.001 15209.7
377.033 15211.6
378.033 15215.8
379.032 15237.8
380.015 15288.4
381.02 15387.7
382.014 15451.5
383.001 15491.6
384.01 15520
385.008 15555.3
386.008 15601.4
387.014 15619.8
388.005 15621.8
389.002 15623.1
390.002 15623.7
391.001 15624.2
392.035 15624.7
393.024 15624.7
394.001 15624.7
395.029 15624.7
396.013 15630.4
397.032 15648.2
398.03 15667.9
399.002 15673.5
400.01 15675.4
401.024 15721
402.017 15737.9
403.044 15747.5
404.001 15761.7
405.03 15778.5
406.003 15792
407.001 15799.2
408.02 15818.2
409.003 15862.2
410.022 15888.4
411.031 15902.2
412.007 15914
413.022 15923.8
414.034 15991.8
415.016 16057.9
416.015 16128.4
417.004 16189.2
418.014 16230.2
419.016 16268.6
420.026 16307.7
421.017 16354.2
422.017 16471.1
423.018 16518.4
424.013 16545.2
425.001 16574.6
426.005 16660.9
427.016 16770
428.018 16813.5
429.005 16837.8
430.024 16847.7
431.012 16850.1
432.027 16851.6
433.01 16867.4
434.058 16945.3
435.021 16982.1
436.012 17018.9
437.016 17060.8
438.009 17099.2
439.018 17123.5
440.009 17133.6
441.017 17159.4
442.02 17173.6
443.036 17213
444.098 17233.7
445.021 17247.1
446.01 17275.5
447.011 17302.2
448.013 17311.3
449.017 17317
450.009 17321.3
451.012 17326.1
452.002 17327.7
453.007 17328.8
454.019 17353.6
455.037 17363.6
456.003 17368.2
457.017 17385.2
458.024 17410.7
459.014 17444.3
460.018 17464.3
461.002 17467.4
462.017 17485
463.009 17515.3
464.01 17552.2
465.019 17568.5
466.014 17581.2
467.005 17611.2
468.002 17622.9
469.018 17634.3
470.021 17650.3
471.002 17660.1
472.004 17679.6
473.004 17703.8
474.012 17710.6
475.017 17730.9
476.009 17749.1
477.027 17759.4
478.004 17773.2
479.008 17786.7
480.006 17793.4
481.027 17802.8
482.04 17823.9
483.025 17831.5
484.021 17834.8
485.008 17847
486.009 17873.1
487.014 17874.7
488.007 17883.7
489.032 17889
490.045 17895.9
491.018 17910.2
492.009 17925.5
493.017 17956.5
494.011 17966
495.002 17977.9
496.001 17986.4
497.019 18043.9
498.021 18121.3
499.012 18142.1
500.034 18180
501.023 18181.4
502.003 18181.7
503.012 18181.7
504.024 18184.6
505.01 18202.7
506.023 18220.4
507.01 18228.7
508.006 18232.1
509.03 18232.2
510.011 18238.7
511.008 18286.6
512.003 18362.8
513.029 18398.2
514.01 18445.5
515.016 18541.5
516.008 18619.7
517.002 18652.3
518.01 18664.4
519.007 18703.3
520.02 18822.2
521.03 18891.5
522.032 18926.8
523.009 18942.4
524.023 18965.7
525.021 18996.3
526.013 19035.5
527.016 19053.9
528.006 19059
529.02 19066.1
530.005 19070.1
531.013 19072.4
532.011 19072.7
533.005 19077.9
534.006 19110.5
535.006 19130.5
536.005 19136.4
537.011 19137.1
538.019 19140.1
539.029 19141.9
540.007 19142.9
541.011 19144.2
542.002 19166.7
543.007 19204.9
544.036 19237.8
545.003 19261.6
546.017 19289.6
547.004 19325.3
548.022 19398.5
549.015 19447.2
550.024 19459.1
551.011 19463.6
552.019 19466.3
553.003 19469.1
554.046 19498.3
555.026 19572.4
556.044 19647.9
557.02 19680
558.007 19728.1
559.002 19789.6
560.001 19846.6
561.031 19887.7
562.022 19921.6
563.02 19951.2
564.009 19962.1
565.022 19967.8
566.017 19969.2
567.004 19969.9
568.005 19972.8
569.007 19973.5
570.016 19973.6
571.005 19973.6
572.017 19973.6
573.041 19973.9
574.01 19993.9
575.025 20027.1
576.01 20076.1
577.033 20135.5
578.013 20184.8
579.015 20220.2
580.025 20274.8
581.005 20321.5
582.024 20340.5
583.017 20354.2
584.006 20381.8
585.011 20420.8
586.005 20453.2
587.005 20491.6
588.029 20524.4
589.012 20544.6
590.018 20548
591.004 20589.7
592.018 20635
593.014 20724.8
594.014 20808.6
595.012 20822.7
596.008 20826.4
597.014 20830.9
598.004 20844.8
599.018 20863.2
600.026 20896.2
601.01 20928.4
602.034 20942.7
603.001 20945.7
604.006 20947.4
605.008 20948.1
606.01 20948.9
607.009 20951.4
608.003 20952.7
609.007 20956
610.014 20961.1
611.043 20964.1
612.001 20965.2
613.004 20965.8
614.016 20977.9
615.003 21002
616.011 21033.4
617.007 21046.2
618.012 21049.3
619.012 21059.6
620.01 21112.2
621.002 21136.7
622.003 21154.5
623.013 21166.7
624.031 21172
625.084 21176.3
626.035 21204.4
627.002 21272.9
628.003 21290
629.053 21303.6
630.015 21313.7
631.019 21317.8
632.032 21327.6
633.001 21342.9
634.023 21375.3
635.025 21411.5
636.015 21423.6
637.021 21427.7
638.004 21430.7
639.002 21436.7
640.018 21458.7
641.037 21494.4
642.013 21534.9
643.016 21593.2
644.006 21638.8
645.019 21652.6
646.006 21653.4
647.002 21690.1
648.035 21755.4
649.009 21783.8
650.006 21797.9
651.008 21841.9
652.005 21857
653.061 21859.9
654.009 21881
655.019 21961.4
656.017 21984.9
657.014 21985.3
658.023 21986.9
659.021 21986.9
660.033 21988.2
661.024 21990
662.012 21991
663.016 21991
664.006 21991
665.012 21991
666.02 21991
667.018 21991
668.02 21991
669.018 21991
670.074 21991.1
671.006 21991.1
672.019 21991.1
673.024 21991.2
674.062 21991.3
675.027 21991.6
676.025 21992.4
677.022 21993
678.042 21993.4
679.019 21993.6
680.013 21993.6
681.012 21993.6
682.013 21993.6
683.03 21993.6
684.014 21993.6
685.023 21993.6
686.011 21993.6
687.025 21993.6
688.016 21993.6
689.047 21994.1
690.029 21995.1
691.037 21995.1
692.011 21995.2
693.029 21996
694.018 21997.9
695.003 21999.6
696.002 22048.6
697.001 22051.9
698.021 22053.2
699.016 22054.9
700.016 22055.2
701.005 22055.8
702.011 22057.5
703.009 22058
704.011 22060.3
705.01 22077.5
706.004 22110.4
707.009 22157.5
708.013 22176.1
709.015 22176.9
710.008 22176.9
711.007 22177
712.003 22178.9
713.02 22181.4
714.02 22181.8
715.006 22182.8
716.01 22189.6
717.005 22206.4
718.008 22222.9
719.022 22247.3
720.007 22273.7
721.005 22282.5
722.009 22286
723.012 22286.1
724.017 22286.1
725.002 22286.1
726.008 22286.4
727.002 22287.1
728.009 22290.8
729.001 22293
730.017 22293
731.013 22293
732.001 22293
733.007 22293
734.019 22293
735.005 22293
736.017 22293
737.003 22293
738.001 22293.1
739.008 22293.3
740.002 22293.6
741.008 22293.7
742.008 22296.6
743.009 22299.1
744.007 22301.2
745.023 22302.4
746.036 22303.1
747.004 22303.7
748.016 22306.5
749.004 22322.2
750.003 22340.3
751.005 22346
752.001 22352.1
753.014 22355.7
754.007 22369.2
755.008 22381.2
756.018 22383.2
757.035 22383.4
758.004 22384.4
759.025 22386.1
760.034 22394.5
761.014 22397.1
762.028 22399.4
763.009 22400.6
764.007 22401.2
765.011 22401.4
766.006 22402.1
767.007 22403.2
768.001 22403.3
769.017 22403.4
770.024 22404.1
771.002 22404.1
772.002 22404.1
773.021 22404.1
774.01 22404.1
775.002 22404.2
776.016 22404.3
777.032 22404.3
778.016 22404.5
779.016 22404.7
780.011 22404.8
781.02 22404.8
782.004 22404.8
783.009 22404.8
784.015 22404.8
785.023 22404.8
786.048 22404.8
787.03 22404.8
788.007 22404.8
789.008 22404.8
790.01 22404.8
791.011 22404.8
792.012 22404.8
793.031 22404.8
794.001 22404.8
795.03 22404.8
796.058 22405
797.004 22405.7
798.028 22406.2
799.007 22406.5
800.014 22406.6
801.016 22406.6
802.002 22406.6
803.02 22406.6
804.004 22406.6
805.056 22406.6
806.021 22406.6
807.003 22406.6
808.021 22406.6
809.046 22406.6
810.002 22406.6
811.012 22406.6
812.008 22406.6
813.007 22406.6
814.026 22406.6
815.039 22406.6
816.02 22406.6
817.018 22406.6
818.006 22406.6
819.038 22406.6
820.004 22406.6
821.033 22406.6
822.017 22406.6
823.03 22406.6
824.03 22406.6
825.01 22406.6
826.034 22406.6
827.003 22406.6
828.002 22406.6
829.021 22406.6
830.017 22406.6
831.007 22406.6
832.004 22406.6
833.018 22406.6
834.01 22406.6
835.023 22406.6
836.056 22406.6
837.011 22406.6
838.063 22406.6
839.015 22406.6
840.004 22406.6
841.013 22406.6
842.001 22406.6
843.001 22406.6
844.023 22406.6
845.015 22406.6
846.001 22406.6
847.009 22406.6
848.005 22406.6
849.005 22406.6
850.02 22406.6
851.017 22406.6
852.013 22406.6
853.006 22406.6
854.039 22406.6
855.005 22406.6
856.007 22406.6
857.002 22406.6
858.022 22406.6
859.017 22406.6
860.016 22406.6
861.001 22406.6
862.003 22406.6
863.017 22406.6
864.013 22406.6
865.027 22406.6
866.022 22406.6
867.02 22406.6
868.007 22406.6
869.017 22406.6
870.024 22406.6
871.035 22406.6
872.011 22407.9
873.019 22410.1
874.009 22411
875.002 22414.7
876.004 22418
877.011 22421.8
878.012 22422.9
879.001 22422.9
880.002 22423.1
881.015 22425.6
882.037 22428
883.019 22430.4
884.009 22432.5
885.014 22432.6
886.002 22432.7
887.005 22432.7
888.009 22432.7
889.003 22432.7
890.021 22432.7
891.02 22432.7
892.042 22432.7
893.012 22432.7
894.018 22432.7
